Information Rates for Faster-Than-Nyquist Signaling with 1-Bit Quantization and Oversampling at the Receiver

Oversampling combined with low quantization resolutions has been shown to be a viable option when aiming for energy efficiency in multigigabit/s communications systems. This work considers the case of 1-bit quantization combined with oversampling and shows how the performance of such a system can be improved by using matched pulse shaping filters and faster than Nyquist signaling. The channel is considered with additive Gaussian noise and the performance of the system is evaluated in terms of achievable information rate under symbol-by-symbol detection.

==> figures/old/16qam25dbN4.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 

%1	0	2.231237719	\\
%1	0.2	2.23386733	\\
%1	0.4	2.208815102	\\
%1	0.6	2.189149724	\\
%1	0.8	2.184999687	\\
%1	1	2.190088228	\\
%1.05	0	1.97092856	\\
%1.05	0.2	2.243989067	\\
%1.05	0.4	2.224573732	\\
%1.05	0.6	2.198025898	\\
%1.05	0.8	2.187886667	\\
%1.05	1	2.186655198	\\
%1.1	0	1.746727438	\\
%1.1	0.2	2.073809378	\\
%1.1	0.4	2.230073013	\\
%1.1	0.6	2.213770112	\\
%1.1	0.8	2.198055973	\\
%1.1	1	2.184452054	\\
%1.15	0	1.627921224	\\
%1.15	0.2	1.843502865	\\
%1.15	0.4	2.109469386	\\
%1.15	0.6	2.218127559	\\
%1.15	0.8	2.225606581	\\
%1.15	1	2.191005726	\\
%1.2	0	1.532693281	\\
%1.2	0.2	1.683827297	\\
%1.2	0.4	1.902252921	\\
%1.2	0.6	2.096793105	\\
%1.2	0.8	2.239458048	\\
%1.2	1	2.21932206	\\
%1.25	0	1.442955546	\\
%1.25	0.2	1.57051064	\\
%1.25	0.4	1.726930103	\\
%1.25	0.6	1.942461119	\\
%1.25	0.8	2.119937297	\\
%1.25	1	2.24729061	\\
%1.3	0	1.340404353	\\
%1.3	0.2	1.485825882	\\
%1.3	0.4	1.612694879	\\
%1.3	0.6	1.799478262	\\
%1.3	0.8	1.968786592	\\
%1.3	1	2.169185986	\\
%1.35	0	1.255151166	\\
%1.35	0.2	1.387444812	\\
%1.35	0.4	1.5272308	\\
%1.35	0.6	1.665128121	\\
%1.35	0.8	1.858722352	\\
%1.35	1	1.997938826	\\
%1.4	0	1.153397769	\\
%1.4	0.2	1.305282475	\\
%1.4	0.4	1.450218135	\\
%1.4	0.6	1.580682995	\\
%1.4	0.8	1.76057628	\\
%1.4	1	1.907434376	\\
%1.45	0	1.085676318	\\
%1.45	0.2	1.222998581	\\
%1.45	0.4	1.373119541	\\
%1.45	0.6	1.503475091	\\
%1.45	0.8	1.666889239	\\
%1.45	1	1.837782461	\\
%1.5	0	1.028383455	\\
%1.5	0.2	1.146619501	\\
%1.5	0.4	1.295183608	\\
%1.5	0.6	1.441681562	\\
%1.5	0.8	1.579896242	\\
%1.5	1	1.738102595	\\
%1.55	0	0.980067629	\\
%1.55	0.2	1.083093025	\\
%1.55	0.4	1.226990866	\\
%1.55	0.6	1.377625871	\\
%1.55	0.8	1.506019814	\\
%1.55	1	1.650491754	\\
%1.6	0	0.939349229	\\
%1.6	0.2	1.029888933	\\
%1.6	0.4	1.161036365	\\
%1.6	0.6	1.307477662	\\
%1.6	0.8	1.455147997	\\
%1.6	1	1.575617977	\\
%1.65	0	0.900715708	\\
%1.65	0.2	0.973680156	\\
%1.65	0.4	1.084674372	\\
%1.65	0.6	1.233962546	\\
%1.65	0.8	1.40030452	\\
%1.65	1	1.522858985	\\
%1.7	0	0.861083284	\\
%1.7	0.2	0.934084669	\\
%1.7	0.4	1.027299631	\\
%1.7	0.6	1.159219655	\\
%1.7	0.8	1.348977481	\\
%1.7	1	1.480237655	\\
%1.75	0	0.810729797	\\
%1.75	0.2	0.887026385	\\
%1.75	0.4	0.970716861	\\
%1.75	0.6	1.094275319	\\
%1.75	0.8	1.284381991	\\
%1.75	1	1.452227326	\\
%1.8	0	0.764454836	\\
%1.8	0.2	0.83399991	\\
%1.8	0.4	0.920299343	\\
%1.8	0.6	1.012961801	\\
%1.8	0.8	1.195747312	\\
%1.8	1	1.424344966	\\
%1.85	0	0.730433969	\\
%1.85	0.2	0.80371778	\\
%1.85	0.4	0.875748053	\\
%1.85	0.6	0.948407895	\\
%1.85	0.8	1.093887932	\\
%1.85	1	1.359861874	\\
%1.9	0	0.696476999	\\
%1.9	0.2	0.763140913	\\
%1.9	0.4	0.835243799	\\
%1.9	0.6	0.8972434	\\
%1.9	0.8	0.996046942	\\
%1.9	1	1.279214894	\\
%1.95	0	0.657724422	\\
%1.95	0.2	0.728954687	\\
%1.95	0.4	0.793776734	\\
%1.95	0.6	0.869148523	\\
%1.95	0.8	0.929486155	\\
%1.95	1	1.167666985	\\
%2	0	0.628050889	\\
%2	0.2	0.700219838	\\
%2	0.4	0.757933587	\\
%2	0.6	0.840870261	\\
%2	0.8	0.88157801	\\
%2	1	1.045472757	\\

\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={-0.5}{90},
scale only axis,
xmin=1,
xmax=2,
xmajorgrids,
ymin=0,
ymax=1,
ymajorgrids,
zmin=0,
zmax=4,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	2.471134018	\\
1	0.2	2.532824096	\\
1	0.4	2.645386322	\\
1	0.6	2.630667741	\\
1	0.8	2.536194284	\\
1	1	2.518477646	\\
1.05	0	2.413138107	\\
1.05	0.2	2.480899914	\\
1.05	0.4	2.619415638	\\
1.05	0.6	2.668978895	\\
1.05	0.8	2.557200707	\\
1.05	1	2.529001087	\\
1.1	0	2.213479291	\\
1.1	0.2	2.333433657	\\
1.1	0.4	2.560335858	\\
1.1	0.6	2.682220706	\\
1.1	0.8	2.576756663	\\
1.1	1	2.526205633	\\
1.15	0	2.00634146	\\
1.15	0.2	2.123784444	\\
1.15	0.4	2.399803746	\\
1.15	0.6	2.61343463	\\
1.15	0.8	2.5880329	\\
1.15	1	2.535028198	\\
1.2	0	1.861344552	\\
1.2	0.2	1.958491946	\\
1.2	0.4	2.195535241	\\
1.2	0.6	2.446698029	\\
1.2	0.8	2.543830522	\\
1.2	1	2.536331241	\\
1.25	0	1.749003883	\\
1.25	0.2	1.829638386	\\
1.25	0.4	2.018491802	\\
1.25	0.6	2.236410702	\\
1.25	0.8	2.345573775	\\
1.25	1	2.500516762	\\
1.3	0	1.64206077	\\
1.3	0.2	1.699423717	\\
1.3	0.4	1.883885838	\\
1.3	0.6	2.048767413	\\
1.3	0.8	2.156657095	\\
1.3	1	2.331718587	\\
1.35	0	1.539186526	\\
1.35	0.2	1.604895031	\\
1.35	0.4	1.760311746	\\
1.35	0.6	1.923851939	\\
1.35	0.8	2.043101873	\\
1.35	1	2.141711823	\\
1.4	0	1.439583614	\\
1.4	0.2	1.493901399	\\
1.4	0.4	1.647879768	\\
1.4	0.6	1.798936465	\\
1.4	0.8	1.921669052	\\
1.4	1	2.060332031	\\
1.45	0	1.347728765	\\
1.45	0.2	1.408595481	\\
1.45	0.4	1.541301365	\\
1.45	0.6	1.698875363	\\
1.45	0.8	1.80023623	\\
1.45	1	1.978139536	\\
1.5	0	1.265302288	\\
1.5	0.2	1.312183772	\\
1.5	0.4	1.446690298	\\
1.5	0.6	1.610127761	\\
1.5	0.8	1.710446619	\\
1.5	1	1.864752428	\\
1.55	0	1.185305843	\\
1.55	0.2	1.225277021	\\
1.55	0.4	1.358858205	\\
1.55	0.6	1.52498989	\\
1.55	0.8	1.625992216	\\
1.55	1	1.746559328	\\
1.6	0	1.118978857	\\
1.6	0.2	1.164611166	\\
1.6	0.4	1.256966145	\\
1.6	0.6	1.431637452	\\
1.6	0.8	1.55961381	\\
1.6	1	1.649013654	\\
1.65	0	1.062852234	\\
1.65	0.2	1.113754739	\\
1.65	0.4	1.192654338	\\
1.65	0.6	1.347859192	\\
1.65	0.8	1.492814008	\\
1.65	1	1.590236293	\\
1.7	0	1.014634698	\\
1.7	0.2	1.041325269	\\
1.7	0.4	1.125295987	\\
1.7	0.6	1.264476704	\\
1.7	0.8	1.441260873	\\
1.7	1	1.549179229	\\
1.75	0	0.96783262	\\
1.75	0.2	0.990544583	\\
1.75	0.4	1.062957019	\\
1.75	0.6	1.190181759	\\
1.75	0.8	1.396852718	\\
1.75	1	1.508673268	\\
1.8	0	0.919484708	\\
1.8	0.2	0.932584829	\\
1.8	0.4	1.005286885	\\
1.8	0.6	1.118537742	\\
1.8	0.8	1.330558913	\\
1.8	1	1.470801467	\\
1.85	0	0.879383389	\\
1.85	0.2	0.897371906	\\
1.85	0.4	0.951958074	\\
1.85	0.6	1.059408096	\\
1.85	0.8	1.2375826	\\
1.85	1	1.460799024	\\
1.9	0	0.835502416	\\
1.9	0.2	0.86149668	\\
1.9	0.4	0.929359868	\\
1.9	0.6	1.003712279	\\
1.9	0.8	1.142378903	\\
1.9	1	1.419521064	\\
1.95	0	0.802788575	\\
1.95	0.2	0.806845214	\\
1.95	0.4	0.861554445	\\
1.95	0.6	0.94794084	\\
1.95	0.8	1.058547793	\\
1.95	1	1.312314068	\\
2	0	0.763413128	\\
2	0.2	0.785577862	\\
2	0.4	0.824422982	\\
2	0.6	0.905754767	\\
2	0.8	1.009562834	\\
2	1	1.191082177	\\
};
\end{axis}
\end{tikzpicture}%

==> figures/old/16qam5dbN4.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 

%1	0	1.283554599	\\
%1	0.2	1.335396663	\\
%1	0.4	1.32135351	\\
%1	0.6	1.332932168	\\
%1	0.8	1.328312598	\\
%1	1	1.331138671	\\
%1.05	0	1.214148405	\\
%1.05	0.2	1.299263712	\\
%1.05	0.4	1.315024979	\\
%1.05	0.6	1.316157549	\\
%1.05	0.8	1.322934731	\\
%1.05	1	1.321868366	\\
%1.1	0	1.153934895	\\
%1.1	0.2	1.24628085	\\
%1.1	0.4	1.286779689	\\
%1.1	0.6	1.30390685	\\
%1.1	0.8	1.317043694	\\
%1.1	1	1.321287595	\\
%1.15	0	1.099256299	\\
%1.15	0.2	1.174538903	\\
%1.15	0.4	1.244869071	\\
%1.15	0.6	1.274367769	\\
%1.15	0.8	1.295770555	\\
%1.15	1	1.3070043	\\
%1.2	0	1.05548557	\\
%1.2	0.2	1.117835947	\\
%1.2	0.4	1.197961634	\\
%1.2	0.6	1.239411294	\\
%1.2	0.8	1.268464974	\\
%1.2	1	1.289214632	\\
%1.25	0	1.005814411	\\
%1.25	0.2	1.064443374	\\
%1.25	0.4	1.147555957	\\
%1.25	0.6	1.204410201	\\
%1.25	0.8	1.245330533	\\
%1.25	1	1.274344628	\\
%1.3	0	0.945661617	\\
%1.3	0.2	1.028017738	\\
%1.3	0.4	1.091821606	\\
%1.3	0.6	1.161731448	\\
%1.3	0.8	1.219450564	\\
%1.3	1	1.251749689	\\
%1.35	0	0.899953448	\\
%1.35	0.2	0.973010249	\\
%1.35	0.4	1.050334507	\\
%1.35	0.6	1.111010768	\\
%1.35	0.8	1.178498205	\\
%1.35	1	1.230952342	\\
%1.4	0	0.845006817	\\
%1.4	0.2	0.923541746	\\
%1.4	0.4	0.992227559	\\
%1.4	0.6	1.072553303	\\
%1.4	0.8	1.13331628	\\
%1.4	1	1.193068773	\\
%1.45	0	0.809453878	\\
%1.45	0.2	0.886110743	\\
%1.45	0.4	0.953811104	\\
%1.45	0.6	1.023763732	\\
%1.45	0.8	1.095151893	\\
%1.45	1	1.162149531	\\
%1.5	0	0.777421471	\\
%1.5	0.2	0.842889751	\\
%1.5	0.4	0.908758793	\\
%1.5	0.6	0.984615873	\\
%1.5	0.8	1.05093534	\\
%1.5	1	1.125329861	\\
%1.55	0	0.747430613	\\
%1.55	0.2	0.806268665	\\
%1.55	0.4	0.872188262	\\
%1.55	0.6	0.946146571	\\
%1.55	0.8	1.015246327	\\
%1.55	1	1.090118002	\\
%1.6	0	0.723204131	\\
%1.6	0.2	0.776951707	\\
%1.6	0.4	0.835143287	\\
%1.6	0.6	0.902067464	\\
%1.6	0.8	0.976212898	\\
%1.6	1	1.048824885	\\
%1.65	0	0.703603119	\\
%1.65	0.2	0.747330954	\\
%1.65	0.4	0.796141511	\\
%1.65	0.6	0.871818295	\\
%1.65	0.8	0.942730646	\\
%1.65	1	1.020694038	\\
%1.7	0	0.683084959	\\
%1.7	0.2	0.724137595	\\
%1.7	0.4	0.773568525	\\
%1.7	0.6	0.83562665	\\
%1.7	0.8	0.90835843	\\
%1.7	1	0.978752731	\\
%1.75	0	0.652980795	\\
%1.75	0.2	0.697478138	\\
%1.75	0.4	0.744472509	\\
%1.75	0.6	0.809182227	\\
%1.75	0.8	0.867430143	\\
%1.75	1	0.948800681	\\
%1.8	0	0.629423432	\\
%1.8	0.2	0.664826528	\\
%1.8	0.4	0.715307762	\\
%1.8	0.6	0.771687025	\\
%1.8	0.8	0.836144825	\\
%1.8	1	0.911913659	\\
%1.85	0	0.5998741	\\
%1.85	0.2	0.649902603	\\
%1.85	0.4	0.692323733	\\
%1.85	0.6	0.748275646	\\
%1.85	0.8	0.804417553	\\
%1.85	1	0.874137258	\\
%1.9	0	0.580795152	\\
%1.9	0.2	0.622993815	\\
%1.9	0.4	0.670169275	\\
%1.9	0.6	0.720029057	\\
%1.9	0.8	0.782338262	\\
%1.9	1	0.846726837	\\
%1.95	0	0.55374622	\\
%1.95	0.2	0.601488506	\\
%1.95	0.4	0.642672194	\\
%1.95	0.6	0.694261379	\\
%1.95	0.8	0.755471087	\\
%1.95	1	0.817193779	\\
%2	0	0.531482876	\\
%2	0.2	0.58656475	\\
%2	0.4	0.621292563	\\
%2	0.6	0.670017489	\\
%2	0.8	0.720005574	\\
%2	1	0.789884101	\\

\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={0.5}{90},
scale only axis,
xmin=1,
xmax=2,
xmajorgrids,
ymin=0,
ymax=1,
ymajorgrids,
zmin=0.5,
zmax=1.5,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	1.478544525	\\
1	0.2	1.483562546	\\
1	0.4	1.475022814	\\
1	0.6	1.471874081	\\
1	0.8	1.453726402	\\
1	1	1.447479847	\\
1.05	0	1.426654989	\\
1.05	0.2	1.446805834	\\
1.05	0.4	1.443677766	\\
1.05	0.6	1.474280319	\\
1.05	0.8	1.448563763	\\
1.05	1	1.447825065	\\
1.1	0	1.352328268	\\
1.1	0.2	1.373326352	\\
1.1	0.4	1.414336555	\\
1.1	0.6	1.421281678	\\
1.1	0.8	1.428790527	\\
1.1	1	1.42335499	\\
1.15	0	1.276141511	\\
1.15	0.2	1.309600172	\\
1.15	0.4	1.3478144	\\
1.15	0.6	1.385108509	\\
1.15	0.8	1.401391752	\\
1.15	1	1.415961019	\\
1.2	0	1.214092005	\\
1.2	0.2	1.246616049	\\
1.2	0.4	1.294312094	\\
1.2	0.6	1.344423654	\\
1.2	0.8	1.368391614	\\
1.2	1	1.389392597	\\
1.25	0	1.153395534	\\
1.25	0.2	1.176318693	\\
1.25	0.4	1.239963117	\\
1.25	0.6	1.292147872	\\
1.25	0.8	1.330593739	\\
1.25	1	1.369461596	\\
1.3	0	1.094965897	\\
1.3	0.2	1.119654807	\\
1.3	0.4	1.182392394	\\
1.3	0.6	1.241831055	\\
1.3	0.8	1.294223276	\\
1.3	1	1.334095798	\\
1.35	0	1.048746162	\\
1.35	0.2	1.072982956	\\
1.35	0.4	1.11536112	\\
1.35	0.6	1.188633915	\\
1.35	0.8	1.255310035	\\
1.35	1	1.301003607	\\
1.4	0	1.001346755	\\
1.4	0.2	1.022236821	\\
1.4	0.4	1.068349485	\\
1.4	0.6	1.140659581	\\
1.4	0.8	1.204325671	\\
1.4	1	1.261757439	\\
1.45	0	0.952953572	\\
1.45	0.2	0.979501151	\\
1.45	0.4	1.019284006	\\
1.45	0.6	1.091223982	\\
1.45	0.8	1.166853847	\\
1.45	1	1.222991999	\\
1.5	0	0.908565665	\\
1.5	0.2	0.935765563	\\
1.5	0.4	0.98718365	\\
1.5	0.6	1.043976283	\\
1.5	0.8	1.114928401	\\
1.5	1	1.187116367	\\
1.55	0	0.870419572	\\
1.55	0.2	0.887726291	\\
1.55	0.4	0.943442173	\\
1.55	0.6	1.001254607	\\
1.55	0.8	1.071967403	\\
1.55	1	1.147539163	\\
1.6	0	0.833403779	\\
1.6	0.2	0.858848905	\\
1.6	0.4	0.896129424	\\
1.6	0.6	0.957813154	\\
1.6	0.8	1.028658417	\\
1.6	1	1.11175802	\\
1.65	0	0.809238925	\\
1.65	0.2	0.836517834	\\
1.65	0.4	0.862995027	\\
1.65	0.6	0.927682339	\\
1.65	0.8	0.987248748	\\
1.65	1	1.070589115	\\
1.7	0	0.780050343	\\
1.7	0.2	0.794441202	\\
1.7	0.4	0.833473767	\\
1.7	0.6	0.88101719	\\
1.7	0.8	0.951274286	\\
1.7	1	1.029978567	\\
1.75	0	0.760860724	\\
1.75	0.2	0.766753527	\\
1.75	0.4	0.801643989	\\
1.75	0.6	0.85071837	\\
1.75	0.8	0.916493088	\\
1.75	1	0.991635918	\\
1.8	0	0.723146333	\\
1.8	0.2	0.732163101	\\
1.8	0.4	0.770573863	\\
1.8	0.6	0.814126751	\\
1.8	0.8	0.885220425	\\
1.8	1	0.949883432	\\
1.85	0	0.703092115	\\
1.85	0.2	0.711714476	\\
1.85	0.4	0.739282061	\\
1.85	0.6	0.793907249	\\
1.85	0.8	0.849130324	\\
1.85	1	0.924131667	\\
1.9	0	0.674253934	\\
1.9	0.2	0.691300773	\\
1.9	0.4	0.726823517	\\
1.9	0.6	0.759464144	\\
1.9	0.8	0.8164299	\\
1.9	1	0.897131654	\\
1.95	0	0.656098914	\\
1.95	0.2	0.657245057	\\
1.95	0.4	0.689169315	\\
1.95	0.6	0.74581661	\\
1.95	0.8	0.785814619	\\
1.95	1	0.867012379	\\
2	0	0.630703984	\\
2	0.2	0.646796936	\\
2	0.4	0.667029304	\\
2	0.6	0.709357226	\\
2	0.8	0.759034883	\\
2	1	0.834858177	\\
};
\end{axis}
\end{tikzpicture}%

==> figures/old/4qam25dbN4.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 


%1	0	1.999956343	\\
%1	0.2	1.999982198	\\
%1	0.4	1.999995527	\\
%1	0.6	1.999946032	\\
%1	0.8	1.999952125	\\
%1	1	1.999985087	\\
%1.05	0	1.999993044	\\
%1.05	0.2	1.999990804	\\
%1.05	0.4	1.999983557	\\
%1.05	0.6	1.999986716	\\
%1.05	0.8	1.999988488	\\
%1.05	1	1.999984236	\\
%1.1	0	1.967565223	\\
%1.1	0.2	1.999946853	\\
%1.1	0.4	1.99999258	\\
%1.1	0.6	1.999952013	\\
%1.1	0.8	1.999995072	\\
%1.1	1	1.999971522	\\
%1.15	0	1.900005861	\\
%1.15	0.2	1.999068565	\\
%1.15	0.4	1.999995498	\\
%1.15	0.6	1.9999744	\\
%1.15	0.8	1.999953496	\\
%1.15	1	1.999982955	\\
%1.2	0	1.811168938	\\
%1.2	0.2	1.952942379	\\
%1.2	0.4	1.999948241	\\
%1.2	0.6	1.999996891	\\
%1.2	0.8	1.999982341	\\
%1.2	1	1.999999889	\\
%1.25	0	1.683132529	\\
%1.25	0.2	1.85427755	\\
%1.25	0.4	1.999992677	\\
%1.25	0.6	1.999974318	\\
%1.25	0.8	1.999978907	\\
%1.25	1	1.999955399	\\
%1.3	0	1.541630026	\\
%1.3	0.2	1.745849423	\\
%1.3	0.4	1.992517856	\\
%1.3	0.6	1.999970544	\\
%1.3	0.8	1.99997734	\\
%1.3	1	1.999986893	\\
%1.35	0	1.405124117	\\
%1.35	0.2	1.588092437	\\
%1.35	0.4	1.916524753	\\
%1.35	0.6	1.9999881	\\
%1.35	0.8	1.999989623	\\
%1.35	1	1.999982807	\\
%1.4	0	1.276458864	\\
%1.4	0.2	1.469526153	\\
%1.4	0.4	1.747553187	\\
%1.4	0.6	1.999539274	\\
%1.4	0.8	1.999998791	\\
%1.4	1	1.999948982	\\
%1.45	0	1.191835228	\\
%1.45	0.2	1.357161201	\\
%1.45	0.4	1.539760355	\\
%1.45	0.6	1.986531507	\\
%1.45	0.8	1.999995756	\\
%1.45	1	1.999983696	\\
%1.5	0	1.092779188	\\
%1.5	0.2	1.232177111	\\
%1.5	0.4	1.405605647	\\
%1.5	0.6	1.901671354	\\
%1.5	0.8	1.999993421	\\
%1.5	1	1.999982992	\\
%1.55	0	0.999783181	\\
%1.55	0.2	1.141678184	\\
%1.55	0.4	1.33112421	\\
%1.55	0.6	1.718662499	\\
%1.55	0.8	1.999131543	\\
%1.55	1	1.999913351	\\
%1.6	0	0.920918963	\\
%1.6	0.2	1.041264749	\\
%1.6	0.4	1.230057288	\\
%1.6	0.6	1.535199858	\\
%1.6	0.8	1.988041866	\\
%1.6	1	1.999991825	\\
%1.65	0	0.850058464	\\
%1.65	0.2	0.951936114	\\
%1.65	0.4	1.07983539	\\
%1.65	0.6	1.394565803	\\
%1.65	0.8	1.933101248	\\
%1.65	1	1.999995293	\\
%1.7	0	0.778808317	\\
%1.7	0.2	0.88173191	\\
%1.7	0.4	0.967355466	\\
%1.7	0.6	1.241989974	\\
%1.7	0.8	1.815109434	\\
%1.7	1	1.999460394	\\
%1.75	0	0.721459065	\\
%1.75	0.2	0.808413392	\\
%1.75	0.4	0.855054894	\\
%1.75	0.6	1.052360241	\\
%1.75	0.8	1.651216532	\\
%1.75	1	1.993719409	\\
%1.8	0	0.65237841	\\
%1.8	0.2	0.739344429	\\
%1.8	0.4	0.76990396	\\
%1.8	0.6	0.874875544	\\
%1.8	0.8	1.421967744	\\
%1.8	1	1.964525779	\\
%1.85	0	0.633509728	\\
%1.85	0.2	0.679718167	\\
%1.85	0.4	0.699341921	\\
%1.85	0.6	0.73415268	\\
%1.85	0.8	1.134327641	\\
%1.85	1	1.878996254	\\
%1.9	0	0.609694599	\\
%1.9	0.2	0.640173178	\\
%1.9	0.4	0.637957244	\\
%1.9	0.6	0.634852572	\\
%1.9	0.8	0.819969619	\\
%1.9	1	1.706581569	\\
%1.95	0	0.589698272	\\
%1.95	0.2	0.616343995	\\
%1.95	0.4	0.609927311	\\
%1.95	0.6	0.577692102	\\
%1.95	0.8	0.618115473	\\
%1.95	1	1.394448286	\\
%2	0	0.592596205	\\
%2	0.2	0.588714107	\\
%2	0.4	0.595498755	\\
%2	0.6	0.545343278	\\
%2	0.8	0.539770317	\\
%2	1	0.995066498	\\

\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={-0.5}{90},
scale only axis,
xmin=1,
xmax=2,
xmajorgrids,
ymin=0,
ymax=1,
ymajorgrids,
zmin=0,
zmax=2,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	1.999997772	\\
1	0.2	1.999988674	\\
1	0.4	1.999988035	\\
1	0.6	1.999996875	\\
1	0.8	1.999943558	\\
1	1	1.999990718	\\
1.05	0	1.999998953	\\
1.05	0.2	1.99995372	\\
1.05	0.4	1.999960564	\\
1.05	0.6	1.999983369	\\
1.05	0.8	1.999985457	\\
1.05	1	1.999992978	\\
1.1	0	1.999951409	\\
1.1	0.2	1.999993591	\\
1.1	0.4	1.999980836	\\
1.1	0.6	1.999983924	\\
1.1	0.8	1.999976861	\\
1.1	1	1.999977924	\\
1.15	0	1.97502678	\\
1.15	0.2	1.999981257	\\
1.15	0.4	1.9999757	\\
1.15	0.6	1.999988758	\\
1.15	0.8	1.999978828	\\
1.15	1	1.999978861	\\
1.2	0	1.903821816	\\
1.2	0.2	1.974163436	\\
1.2	0.4	1.999994738	\\
1.2	0.6	1.999987523	\\
1.2	0.8	1.999953794	\\
1.2	1	1.99998023	\\
1.25	0	1.784783789	\\
1.25	0.2	1.878596051	\\
1.25	0.4	1.999985181	\\
1.25	0.6	1.999992229	\\
1.25	0.8	1.999977808	\\
1.25	1	1.999991804	\\
1.3	0	1.695725903	\\
1.3	0.2	1.769312618	\\
1.3	0.4	1.994384881	\\
1.3	0.6	1.999984229	\\
1.3	0.8	1.999998462	\\
1.3	1	1.99999027	\\
1.35	0	1.573360503	\\
1.35	0.2	1.638372641	\\
1.35	0.4	1.926504742	\\
1.35	0.6	1.999821146	\\
1.35	0.8	1.999973007	\\
1.35	1	1.999995587	\\
1.4	0	1.462489497	\\
1.4	0.2	1.503531603	\\
1.4	0.4	1.764513844	\\
1.4	0.6	1.999658062	\\
1.4	0.8	1.99994894	\\
1.4	1	1.999997317	\\
1.45	0	1.358103292	\\
1.45	0.2	1.409681017	\\
1.45	0.4	1.54667528	\\
1.45	0.6	1.988070266	\\
1.45	0.8	1.999924873	\\
1.45	1	1.999962668	\\
1.5	0	1.257144562	\\
1.5	0.2	1.31226782	\\
1.5	0.4	1.425800203	\\
1.5	0.6	1.900880941	\\
1.5	0.8	1.999983735	\\
1.5	1	1.999989033	\\
1.55	0	1.169453661	\\
1.55	0.2	1.213353896	\\
1.55	0.4	1.361712258	\\
1.55	0.6	1.701327057	\\
1.55	0.8	1.9993363	\\
1.55	1	1.999989703	\\
1.6	0	1.069867125	\\
1.6	0.2	1.124568214	\\
1.6	0.4	1.25510489	\\
1.6	0.6	1.5251588	\\
1.6	0.8	1.98636944	\\
1.6	1	1.999988262	\\
1.65	0	0.988011123	\\
1.65	0.2	1.057342782	\\
1.65	0.4	1.113408878	\\
1.65	0.6	1.405571636	\\
1.65	0.8	1.937259376	\\
1.65	1	1.999819312	\\
1.7	0	0.89896146	\\
1.7	0.2	0.923145749	\\
1.7	0.4	0.996086611	\\
1.7	0.6	1.248099607	\\
1.7	0.8	1.809629551	\\
1.7	1	1.999813234	\\
1.75	0	0.82580272	\\
1.75	0.2	0.834237583	\\
1.75	0.4	0.879171667	\\
1.75	0.6	1.077889737	\\
1.75	0.8	1.628208027	\\
1.75	1	1.992560514	\\
1.8	0	0.76592406	\\
1.8	0.2	0.773752658	\\
1.8	0.4	0.80658664	\\
1.8	0.6	0.927090894	\\
1.8	0.8	1.402257259	\\
1.8	1	1.966088416	\\
1.85	0	0.731011783	\\
1.85	0.2	0.733236049	\\
1.85	0.4	0.731723233	\\
1.85	0.6	0.843414137	\\
1.85	0.8	1.128181356	\\
1.85	1	1.881025472	\\
1.9	0	0.684139444	\\
1.9	0.2	0.682676922	\\
1.9	0.4	0.689715238	\\
1.9	0.6	0.746346919	\\
1.9	0.8	0.926432257	\\
1.9	1	1.678297006	\\
1.95	0	0.640037289	\\
1.95	0.2	0.644432841	\\
1.95	0.4	0.655279396	\\
1.95	0.6	0.824924153	\\
1.95	0.8	0.810763515	\\
1.95	1	1.330606043	\\
2	0	0.61937402	\\
2	0.2	0.636783762	\\
2	0.4	0.644266646	\\
2	0.6	0.662761915	\\
2	0.8	0.750761878	\\
2	1	0.960044836	\\
};
\end{axis}
\end{tikzpicture}%

==> figures/old/4qam5dbN4.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 

%1	0	1.528924979	\\
%1	0.2	1.570624538	\\
%1	0.4	1.576595381	\\
%1	0.6	1.581960083	\\
%1	0.8	1.581937326	\\
%1	1	1.578682819	\\
%1.05	0	1.436538993	\\
%1.05	0.2	1.539582313	\\
%1.05	0.4	1.56552492	\\
%1.05	0.6	1.574979494	\\
%1.05	0.8	1.57747113	\\
%1.05	1	1.579663619	\\
%1.1	0	1.346660946	\\
%1.1	0.2	1.471752324	\\
%1.1	0.4	1.538024456	\\
%1.1	0.6	1.549282243	\\
%1.1	0.8	1.564214221	\\
%1.1	1	1.566640735	\\
%1.15	0	1.273416269	\\
%1.15	0.2	1.382204919	\\
%1.15	0.4	1.474380059	\\
%1.15	0.6	1.52394707	\\
%1.15	0.8	1.544508223	\\
%1.15	1	1.567262091	\\
%1.2	0	1.212905037	\\
%1.2	0.2	1.303273758	\\
%1.2	0.4	1.415871666	\\
%1.2	0.6	1.477977422	\\
%1.2	0.8	1.523679718	\\
%1.2	1	1.543448948	\\
%1.25	0	1.150095234	\\
%1.25	0.2	1.237730346	\\
%1.25	0.4	1.3426377	\\
%1.25	0.6	1.42907604	\\
%1.25	0.8	1.472486207	\\
%1.25	1	1.524759818	\\
%1.3	0	1.081653923	\\
%1.3	0.2	1.168972619	\\
%1.3	0.4	1.275292871	\\
%1.3	0.6	1.373067149	\\
%1.3	0.8	1.445116401	\\
%1.3	1	1.492310402	\\
%1.35	0	0.997501577	\\
%1.35	0.2	1.101306611	\\
%1.35	0.4	1.205733166	\\
%1.35	0.6	1.305015063	\\
%1.35	0.8	1.394905656	\\
%1.35	1	1.458013614	\\
%1.4	0	0.938061067	\\
%1.4	0.2	1.040780396	\\
%1.4	0.4	1.13285055	\\
%1.4	0.6	1.241626024	\\
%1.4	0.8	1.338393863	\\
%1.4	1	1.423152774	\\
%1.45	0	0.87163072	\\
%1.45	0.2	0.97611903	\\
%1.45	0.4	1.071194846	\\
%1.45	0.6	1.178799839	\\
%1.45	0.8	1.279883211	\\
%1.45	1	1.37880561	\\
%1.5	0	0.836643425	\\
%1.5	0.2	0.9165274	\\
%1.5	0.4	1.011050418	\\
%1.5	0.6	1.114825514	\\
%1.5	0.8	1.231377266	\\
%1.5	1	1.327326039	\\
%1.55	0	0.792326528	\\
%1.55	0.2	0.867879806	\\
%1.55	0.4	0.953301691	\\
%1.55	0.6	1.051886597	\\
%1.55	0.8	1.16670566	\\
%1.55	1	1.286635658	\\
%1.6	0	0.759986582	\\
%1.6	0.2	0.827890073	\\
%1.6	0.4	0.91382063	\\
%1.6	0.6	0.996628196	\\
%1.6	0.8	1.104493525	\\
%1.6	1	1.225980251	\\
%1.65	0	0.737428056	\\
%1.65	0.2	0.783957535	\\
%1.65	0.4	0.858781978	\\
%1.65	0.6	0.950471309	\\
%1.65	0.8	1.053965137	\\
%1.65	1	1.16340183	\\
%1.7	0	0.699194958	\\
%1.7	0.2	0.758119301	\\
%1.7	0.4	0.819875813	\\
%1.7	0.6	0.898415356	\\
%1.7	0.8	0.998250602	\\
%1.7	1	1.110860029	\\
%1.75	0	0.671307314	\\
%1.75	0.2	0.726304009	\\
%1.75	0.4	0.777255311	\\
%1.75	0.6	0.854153237	\\
%1.75	0.8	0.962624158	\\
%1.75	1	1.064550564	\\
%1.8	0	0.631427204	\\
%1.8	0.2	0.698473928	\\
%1.8	0.4	0.748762483	\\
%1.8	0.6	0.814631185	\\
%1.8	0.8	0.905560384	\\
%1.8	1	1.02327778	\\
%1.85	0	0.612059767	\\
%1.85	0.2	0.659005046	\\
%1.85	0.4	0.714695481	\\
%1.85	0.6	0.775662195	\\
%1.85	0.8	0.86705061	\\
%1.85	1	0.966722153	\\
%1.9	0	0.586191611	\\
%1.9	0.2	0.640873094	\\
%1.9	0.4	0.676623634	\\
%1.9	0.6	0.740047677	\\
%1.9	0.8	0.820813818	\\
%1.9	1	0.933407064	\\
%1.95	0	0.555006945	\\
%1.95	0.2	0.608821744	\\
%1.95	0.4	0.653178881	\\
%1.95	0.6	0.707222753	\\
%1.95	0.8	0.786107166	\\
%1.95	1	0.883006503	\\
%2	0	0.548119518	\\
%2	0.2	0.579896002	\\
%2	0.4	0.633890323	\\
%2	0.6	0.672686667	\\
%2	0.8	0.748016593	\\
%2	1	0.846072817	\\

\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={-0.5}{90},
scale only axis,
xmin=1,
xmax=2,
xmajorgrids,
ymin=0,
ymax=1,
ymajorgrids,
zmin=0,
zmax=2,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	1.608032527	\\
1	0.2	1.615130697	\\
1	0.4	1.622819647	\\
1	0.6	1.61891512	\\
1	0.8	1.617633713	\\
1	1	1.617796432	\\
1.05	0	1.567331777	\\
1.05	0.2	1.579683519	\\
1.05	0.4	1.589269818	\\
1.05	0.6	1.619923597	\\
1.05	0.8	1.60784619	\\
1.05	1	1.613495014	\\
1.1	0	1.480627584	\\
1.1	0.2	1.514112515	\\
1.1	0.4	1.559172359	\\
1.1	0.6	1.580388046	\\
1.1	0.8	1.598282271	\\
1.1	1	1.595895804	\\
1.15	0	1.379385458	\\
1.15	0.2	1.425652564	\\
1.15	0.4	1.495181774	\\
1.15	0.6	1.528704282	\\
1.15	0.8	1.571651849	\\
1.15	1	1.582758697	\\
1.2	0	1.303872017	\\
1.2	0.2	1.346172996	\\
1.2	0.4	1.424155869	\\
1.2	0.6	1.4863403	\\
1.2	0.8	1.530376695	\\
1.2	1	1.559091474	\\
1.25	0	1.225639703	\\
1.25	0.2	1.258507933	\\
1.25	0.4	1.35571277	\\
1.25	0.6	1.422809909	\\
1.25	0.8	1.484275223	\\
1.25	1	1.521782855	\\
1.3	0	1.153730455	\\
1.3	0.2	1.192139151	\\
1.3	0.4	1.271796495	\\
1.3	0.6	1.362095953	\\
1.3	0.8	1.442859333	\\
1.3	1	1.499326787	\\
1.35	0	1.101224273	\\
1.35	0.2	1.127449124	\\
1.35	0.4	1.208049657	\\
1.35	0.6	1.296890626	\\
1.35	0.8	1.389203689	\\
1.35	1	1.444312162	\\
1.4	0	1.045372779	\\
1.4	0.2	1.071850828	\\
1.4	0.4	1.143078234	\\
1.4	0.6	1.231685299	\\
1.4	0.8	1.328185955	\\
1.4	1	1.41389705	\\
1.45	0	0.985137186	\\
1.45	0.2	1.013415262	\\
1.45	0.4	1.079923228	\\
1.45	0.6	1.173652037	\\
1.45	0.8	1.267168221	\\
1.45	1	1.369063682	\\
1.5	0	0.938815409	\\
1.5	0.2	0.957912126	\\
1.5	0.4	1.026359097	\\
1.5	0.6	1.107821451	\\
1.5	0.8	1.210491758	\\
1.5	1	1.309248098	\\
1.55	0	0.884438671	\\
1.55	0.2	0.912027589	\\
1.55	0.4	0.973857898	\\
1.55	0.6	1.046605226	\\
1.55	0.8	1.154067799	\\
1.55	1	1.251839817	\\
1.6	0	0.842120195	\\
1.6	0.2	0.869495326	\\
1.6	0.4	0.923276181	\\
1.6	0.6	1.001703074	\\
1.6	0.8	1.09669568	\\
1.6	1	1.200647053	\\
1.65	0	0.812613775	\\
1.65	0.2	0.845534393	\\
1.65	0.4	0.877125659	\\
1.65	0.6	0.952058102	\\
1.65	0.8	1.038709688	\\
1.65	1	1.146908525	\\
1.7	0	0.766831092	\\
1.7	0.2	0.787626069	\\
1.7	0.4	0.835260867	\\
1.7	0.6	0.90894142	\\
1.7	0.8	0.990539248	\\
1.7	1	1.093160506	\\
1.75	0	0.742184157	\\
1.75	0.2	0.758346444	\\
1.75	0.4	0.79291833	\\
1.75	0.6	0.856744556	\\
1.75	0.8	0.942447522	\\
1.75	1	1.054924418	\\
1.8	0	0.706151003	\\
1.8	0.2	0.729414279	\\
1.8	0.4	0.771394873	\\
1.8	0.6	0.820223563	\\
1.8	0.8	0.902680861	\\
1.8	1	1.005829966	\\
1.85	0	0.681850615	\\
1.85	0.2	0.697532824	\\
1.85	0.4	0.726804815	\\
1.85	0.6	0.794595706	\\
1.85	0.8	0.850035644	\\
1.85	1	0.961660203	\\
1.9	0	0.658240799	\\
1.9	0.2	0.669026258	\\
1.9	0.4	0.702804274	\\
1.9	0.6	0.753222232	\\
1.9	0.8	0.827274296	\\
1.9	1	0.910617316	\\
1.95	0	0.63266843	\\
1.95	0.2	0.641931244	\\
1.95	0.4	0.68062141	\\
1.95	0.6	0.72694794	\\
1.95	0.8	0.794827446	\\
1.95	1	0.871557384	\\
2	0	0.609232685	\\
2	0.2	0.630323287	\\
2	0.4	0.650204187	\\
2	0.6	0.692595868	\\
2	0.8	0.754724992	\\
2	1	0.846979818	\\
};
\end{axis}
\end{tikzpicture}%

==> figures/old/norm16qamfasterNyquistold.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}[font=\footnotesize,]

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={0}{90},
scale only axis,
xmin=1,
xmax=2,
xlabel={$T_x/T_s$},
xmajorgrids,
ymin=0,
ymax=1,
ylabel={$\beta$},
ymajorgrids,
zmin=1,
zmax=3,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left,
point meta min=1,
point meta max=3.6,
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	2.231237719	\\
1	0.2	2.23386733	\\
1	0.4	2.208815102	\\
1	0.6	2.189149724	\\
1	0.8	2.184999687	\\
1	1	2.190088228	\\
1.05	0	2.069474988	\\
1.05	0.2	2.356188521	\\
1.05	0.4	2.335802418	\\
1.05	0.6	2.307927193	\\
1.05	0.8	2.297281	\\
1.05	1	2.295987958	\\
1.1	0	1.921400182	\\
1.1	0.2	2.281190316	\\
1.1	0.4	2.453080314	\\
1.1	0.6	2.435147124	\\
1.1	0.8	2.41786157	\\
1.1	1	2.40289726	\\
1.15	0	1.872109408	\\
1.15	0.2	2.120028295	\\
1.15	0.4	2.425889794	\\
1.15	0.6	2.550846693	\\
1.15	0.8	2.559447569	\\
1.15	1	2.519656585	\\
1.2	0	1.839231937	\\
1.2	0.2	2.020592757	\\
1.2	0.4	2.282703505	\\
1.2	0.6	2.516151726	\\
1.2	0.8	2.687349658	\\
1.2	1	2.663186472	\\
1.25	0	1.803694433	\\
1.25	0.2	1.9631383	\\
1.25	0.4	2.158662628	\\
1.25	0.6	2.428076399	\\
1.25	0.8	2.649921621	\\
1.25	1	2.809113262	\\
1.3	0	1.742525659	\\
1.3	0.2	1.931573647	\\
1.3	0.4	2.096503343	\\
1.3	0.6	2.33932174	\\
1.3	0.8	2.55942257	\\
1.3	1	2.819941782	\\
1.35	0	1.694454074	\\
1.35	0.2	1.873050497	\\
1.35	0.4	2.06176158	\\
1.35	0.6	2.247922963	\\
1.35	0.8	2.509275175	\\
1.35	1	2.697217415	\\
1.4	0	1.614756876	\\
1.4	0.2	1.827395466	\\
1.4	0.4	2.030305389	\\
1.4	0.6	2.212956192	\\
1.4	0.8	2.464806792	\\
1.4	1	2.670408127	\\
1.45	0	1.574230662	\\
1.45	0.2	1.773347943	\\
1.45	0.4	1.991023334	\\
1.45	0.6	2.180038882	\\
1.45	0.8	2.416989396	\\
1.45	1	2.664784569	\\
1.5	0	1.542575182	\\
1.5	0.2	1.719929251	\\
1.5	0.4	1.942775412	\\
1.5	0.6	2.162522343	\\
1.5	0.8	2.369844363	\\
1.5	1	2.607153893	\\
1.55	0	1.519104824	\\
1.55	0.2	1.678794188	\\
1.55	0.4	1.901835843	\\
1.55	0.6	2.1353201	\\
1.55	0.8	2.334330711	\\
1.55	1	2.558262219	\\
1.6	0	1.502958766	\\
1.6	0.2	1.647822294	\\
1.6	0.4	1.857658183	\\
1.6	0.6	2.09196426	\\
1.6	0.8	2.328236796	\\
1.6	1	2.520988764	\\
1.65	0	1.486180919	\\
1.65	0.2	1.606572257	\\
1.65	0.4	1.789712714	\\
1.65	0.6	2.036038202	\\
1.65	0.8	2.310502458	\\
1.65	1	2.512717326	\\
1.7	0	1.463841582	\\
1.7	0.2	1.587943937	\\
1.7	0.4	1.746409372	\\
1.7	0.6	1.970673414	\\
1.7	0.8	2.293261717	\\
1.7	1	2.516404014	\\
1.75	0	1.418777144	\\
1.75	0.2	1.552296173	\\
1.75	0.4	1.698754506	\\
1.75	0.6	1.914981808	\\
1.75	0.8	2.247668484	\\
1.75	1	2.541397821	\\
1.8	0	1.376018705	\\
1.8	0.2	1.501199837	\\
1.8	0.4	1.656538817	\\
1.8	0.6	1.823331242	\\
1.8	0.8	2.152345161	\\
1.8	1	2.563820939	\\
1.85	0	1.351302843	\\
1.85	0.2	1.486877892	\\
1.85	0.4	1.620133899	\\
1.85	0.6	1.754554605	\\
1.85	0.8	2.023692674	\\
1.85	1	2.515744467	\\
1.9	0	1.323306298	\\
1.9	0.2	1.449967734	\\
1.9	0.4	1.586963217	\\
1.9	0.6	1.70476246	\\
1.9	0.8	1.89248919	\\
1.9	1	2.430508299	\\
1.95	0	1.282562623	\\
1.95	0.2	1.421461639	\\
1.95	0.4	1.547864631	\\
1.95	0.6	1.694839619	\\
1.95	0.8	1.812498001	\\
1.95	1	2.276950621	\\
2	0	1.256101778	\\
2	0.2	1.400439675	\\
2	0.4	1.515867174	\\
2	0.6	1.681740521	\\
2	0.8	1.763156019	\\
2	1	2.090945514	\\
};
\end{axis}

\begin{axis}[
    hide axis,
    scale only axis,
    height=0pt,
    width=0pt,
    colormap/jet,
		colorbar,
		at=(plot1.right of north east),
		yshift=-0.1\figureheight,
    point meta min=1,
    point meta max=3.6,
    colorbar style={
        %width=10cm,
				width=4mm,
				height=0.8\figureheight,
        %xtick={18,20,25,...,45}
    }]
    \addplot [draw=none] coordinates {(0,0)};
\end{axis}

\end{tikzpicture}%

==> figures/old/norm4qamfasterNyquistold.tikz <==
% This file was created by matlab2tikz v0.4.6 running on MATLAB 8.2.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}[font=\footnotesize,]

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
view={0}{90},
scale only axis,
xmin=1,
xmax=2,
xlabel={$T_x/T_s$},
xmajorgrids,
ymin=0,
ymax=1,
ylabel={$\beta$},
ymajorgrids,
zmin=0,
zmax=4,
zmajorgrids,
axis x line*=bottom,
axis y line*=left,
axis z line*=left,
point meta min=1,
point meta max=3.6,
name=plot1,
]

\addplot3[%
surf,
shader=faceted,
draw=black,
colormap/jet,
mesh/rows=21]
table[row sep=crcr,header=false] {
1	0	1.99998046	\\
1	0.2	1.999982198	\\
1	0.4	1.999995527	\\
1	0.6	1.999946032	\\
1	0.8	1.999952125	\\
1	1	1.999985087	\\
1.05	0	2.099360189	\\
1.05	0.2	2.099990344	\\
1.05	0.4	2.099982735	\\
1.05	0.6	2.099986051	\\
1.05	0.8	2.099987912	\\
1.05	1	2.099983448	\\
1.1	0	2.177904116	\\
1.1	0.2	2.199941539	\\
1.1	0.4	2.199991838	\\
1.1	0.6	2.199947214	\\
1.1	0.8	2.199994579	\\
1.1	1	2.199968674	\\
1.15	0	2.204200936	\\
1.15	0.2	2.29892885	\\
1.15	0.4	2.299994823	\\
1.15	0.6	2.29997056	\\
1.15	0.8	2.29994652	\\
1.15	1	2.299980399	\\
1.2	0	2.182526624	\\
1.2	0.2	2.343530855	\\
1.2	0.4	2.399937889	\\
1.2	0.6	2.39999627	\\
1.2	0.8	2.399978809	\\
1.2	1	2.399999866	\\
1.25	0	2.092252437	\\
1.25	0.2	2.317846938	\\
1.25	0.4	2.499990846	\\
1.25	0.6	2.499967898	\\
1.25	0.8	2.499973634	\\
1.25	1	2.499944249	\\
1.3	0	2.037654253	\\
1.3	0.2	2.269604249	\\
1.3	0.4	2.590273212	\\
1.3	0.6	2.599961708	\\
1.3	0.8	2.599970542	\\
1.3	1	2.599982961	\\
1.35	0	1.93788408	\\
1.35	0.2	2.14392479	\\
1.35	0.4	2.587308416	\\
1.35	0.6	2.699983934	\\
1.35	0.8	2.699985991	\\
1.35	1	2.69997679	\\
1.4	0	1.854207585	\\
1.4	0.2	2.057336615	\\
1.4	0.4	2.446574462	\\
1.4	0.6	2.799354984	\\
1.4	0.8	2.799998307	\\
1.4	1	2.799928574	\\
1.45	0	1.767255968	\\
1.45	0.2	1.967883742	\\
1.45	0.4	2.232652515	\\
1.45	0.6	2.880470686	\\
1.45	0.8	2.899993846	\\
1.45	1	2.89997636	\\
1.5	0	1.699052563	\\
1.5	0.2	1.848265666	\\
1.5	0.4	2.10840847	\\
1.5	0.6	2.852507031	\\
1.5	0.8	2.999990131	\\
1.5	1	2.999974488	\\
1.55	0	1.614748494	\\
1.55	0.2	1.769601185	\\
1.55	0.4	2.063242526	\\
1.55	0.6	2.663926873	\\
1.55	0.8	3.098653891	\\
1.55	1	3.099865695	\\
1.6	0	1.532311354	\\
1.6	0.2	1.666023599	\\
1.6	0.4	1.968091662	\\
1.6	0.6	2.456319772	\\
1.6	0.8	3.180866985	\\
1.6	1	3.199986921	\\
1.65	0	1.469741969	\\
1.65	0.2	1.570694589	\\
1.65	0.4	1.781728394	\\
1.65	0.6	2.301033576	\\
1.65	0.8	3.18961706	\\
1.65	1	3.299992234	\\
1.7	0	1.402155374	\\
1.7	0.2	1.498944248	\\
1.7	0.4	1.644504291	\\
1.7	0.6	2.111382955	\\
1.7	0.8	3.085686038	\\
1.7	1	3.39908267	\\
1.75	0	1.341104824	\\
1.75	0.2	1.414723437	\\
1.75	0.4	1.496346065	\\
1.75	0.6	1.841630422	\\
1.75	0.8	2.88962893	\\
1.75	1	3.489008966	\\
1.8	0	1.291915908	\\
1.8	0.2	1.330819972	\\
1.8	0.4	1.385827127	\\
1.8	0.6	1.574775979	\\
1.8	0.8	2.559541939	\\
1.8	1	3.536146402	\\
1.85	0	1.26578821	\\
1.85	0.2	1.257478609	\\
1.85	0.4	1.293782553	\\
1.85	0.6	1.358182457	\\
1.85	0.8	2.098506135	\\
1.85	1	3.47614307	\\
1.9	0	1.243119102	\\
1.9	0.2	1.216329038	\\
1.9	0.4	1.212118764	\\
1.9	0.6	1.206219886	\\
1.9	0.8	1.557942275	\\
1.9	1	3.24250498	\\
1.95	0	1.22332665	\\
1.95	0.2	1.201870789	\\
1.95	0.4	1.189358257	\\
1.95	0.6	1.126499599	\\
1.95	0.8	1.205325172	\\
1.95	1	2.719174159	\\
2	0	1.203524639	\\
2	0.2	1.177428215	\\
2	0.4	1.190997509	\\
2	0.6	1.090686556	\\
2	0.8	1.079540635	\\
2	1	1.990132997	\\
};
\end{axis}

\begin{axis}[
    hide axis,
    scale only axis,
    height=0pt,
    width=0pt,
    colormap/jet,
		colorbar,
		at=(plot1.right of north east),
		yshift=-0.1\figureheight,
    point meta min=1,
    point meta max=3.6,
    colorbar style={
        %width=10cm,
				width=4mm,
				height=0.8\figureheight,
        %xtick={18,20,25,...,45}
    }]
    \addplot [draw=none] coordinates {(0,0)};
\end{axis}

\end{tikzpicture}%
